A Diagrammatic method for an invariant related to the Chern-Simons perturbation theory

The defect $d(M,\rho)$ is an invariant of a compact oriented 3-manifold $M$ with a representation $\rho$ of the fundamental group. In this article we give a diagrammatic method for $d$ of knot exteriors by using knot diagrams.

==> pinlabel.sty.txt <==
%%%%                        pinlabel.sty v1.2
%%%% 
%%%%                     Written by Colin Rourke 
%%%%   
%%%%              Based on geompsfi.sty by Silvio Levy
%%%%              Based on psfig.sty by Trevor Darrell
%%%%
%%%%     Copyright 2006-11 Mathematical Sciences Publishers (MSP)
%%%% 
%%%%                              NOTICE
%%%%  
%%%%  This package may be distributed and/or modified under the 
%%%%  conditions of the LaTeX Project Public License, either version 
%%%%  1.3 of this license or (at your option) any later version.
%%%%  The latest version of this license is in
%%%%
%%%%           http://www.latex-project.org/lppl.txt
%%%%
%%%%  and version 1.3 or later is part of all distributions of LaTeX
%%%%  version 2005/12/01 or later.
%%%%
%%%%  This package has the LPPL maintenance status `maintained' and is
%%%%  currently maintained by MSP:  contact@mathscipub.org 
%%%%
%%%%  It comprises the files: pinlabel.sty (this file) and the manual
%%%%  pinlabdoc.pdf where full documentation may be found, togther 
%%%%  with the source files for the documentation.
%%%% 
%%%% 
%%%%  pinlabel.sty  is designed for inserting perfectly formatted TeX
%%%%       labels in eps or pdf files for inclusion in documents.
%%%%       It uses the coordinates provided by ghostview (or gv) to
%%%%       position the label and reads the relevant bounding box
%%%%       information from the eps file (or alternatively ps or pdf
%%%%       file).  You must supply one of these three.  To label a jpg
%%%%       for example, you need to convert it first to eps or pdf.
%%%%       Several features are provided which facilitate perfect 
%%%%       first-time label positioning, of which the most important
%%%%       is auto-spacing, which sets the label a predetermined gap
%%%%       away from the figure object which is being labelled.  The
%%%%       gap is \hair (a TeX dimension, preset to 3pt, but settable
%%%%       on the fly) and the direction of the spacing is chosen 
%%%%       automatically.  The result is consistent and eye-pleasing
%%%%       spacing.
%%%%       In use, read the position of the object that you wish to
%%%%       label and do not guess the position of the actual label.
%%%%       Then choose the orientation of the label (eg [tr] which
%%%%       means top-right) and the label will automatically be set
%%%%       so that top-right of the label bounding box is set one  
%%%%       \hair away from the object being labelled.
%%%%       
%%%%       
%%%%  pinlabel.sty  was written specifically for the use of editors and  
%%%%       authors of MSP papers and is the recommended package for
%%%%       use for labelling diagrams for MSP.
%%%%        
%%%%  pinlabel.sty  is a revised version of geomsfig.sty with improved 
%%%%       functionality and simpler syntax.  The old syntax remains
%%%%       available for backwards compatibility, see below.
%%%% 
%%%%  new syntax: \pinlabel {label} by x-pin y-pin at x-location y-location
%%%%       and   \pinlabel* {label} by x-pin y-pin at x-location y-location
%%%% 
%%%%       where "x-pin y-pin" is the point in intrinsic coords in label
%%%%       space where we are placing the pin and "x-location y-location" 
%%%%       is the point in diagram space (in PS points as read in gv) where
%%%%       the label is pinned.  \pinlabel uses \hair autospacing \pinlabel*
%%%%       does not.  See the manual for full details. 
%%%%       \mathsurround is set to 0pt for parsing the label
%%%% 
%%%%  options:  "by x-pin y-pin" may be omitted the default is 0 0
%%%%       orientation commands [r], [l] etc may replace "by x-pin y-pin"
%%%%                            [r] is right-centre (same as "by 0 1") etc
%%%%       a manual adjustment "<x-adj, y-adj>" may be added before "at"
%%%%       or directly after the label
%%%%          
%%%%  Examples  \pinlabel $a^b$ [l] <-2pt,1pt> at 231 47 
%%%%  Same as   \pinlabel $a^b$ by -1 0  <-2pt,1pt> at 231 47 
%%%%  Same as   \pinlabel $a^b$ <-2pt,1pt> [l] at 231 47 
%%%%  Same as   \pinlabel $a^b$ <-2pt,1pt> by -1 0  at 231 47 
%%%%           
%%%%           which pins "$a^b$" by centre-left at 231 47 with two 
%%%%           adjustments: \hair (autospacing) and then (-2pt,1pt) manual
%%%%
%%%%           \pinlabel* {A nice figure} [Bl] <-5pt,0pt> at 231 47 
%%%%           
%%%%           which pins "A nice figure" by baseline-left at 231 47  
%%%%           with one adjustment: (-5pt,0pt)
%%%%
%%%%  Full list of orientation commands:  r=right, l=left, t=top, b=bottom
%%%%       and B=baseline,  default is centre and any sensible combination 
%%%%       of two commands may be give (in either order) eg 
%%%%       [tl]=[lt]=top-left of label bounding box
%%%% 
%%%%  NB the commands are syntax sensitive and use spaces as separators so
%%%%       they DON'T work with \obeyspaces set.    Braces must be placed 
%%%%       around labels containing spaces but may be omitted if there are
%%%%       no spaces in the label code (see the examples above and below).
%%%%
%%%%  Label instructions go either in the file inside \labellist 
%%%%       ... \endlabellist  or in a separate .lab file (ie if fig 
%%%%       is fig4-1.eps or .ps, then labels go in \figdir/fig4-1.lab 
%%%%       where \figdir/ is the directory containing fig4-1.eps).  
%%%%       The \labellist overrides a .lab file.
%%%%       \labellist ... \endlabellist can be given at any time before 
%%%%       the next figure, but typically will be included in the figure 
%%%%       code, as in the following example.
%%%%
%%%%  Here is a complete example of a relabelled figure:
%%%%
%%%%          \begin{figure}[ht!]
%%%%          \labellist\small\hair 2.5pt
%%%%          \pinlabel {$\partial _1 X$} by 1 0 at 156 426
%%%%          \pinlabel {$\partial _2 X$} by -1 1 at 334 429
%%%%          \pinlabel $X_1$ at 431 513 
%%%%          \pinlabel $X_2$ at 428 460 
%%%%          \pinlabel $H_X$ [lb] at 311 622
%%%%          \pinlabel* $H_X'$ [tr] <-1.5pt,-2pt> at 178 370
%%%%          \endlabellist
%%%%          \centerline{\psfig{file=\figdir/decomp,width=3in}}
%%%%          \caption{Labelling the boundary components of $X$}
%%%%          \label{Fig:decomp}
%%%%          \end{figure}
%%%%
%%%%  The actual figure can be included by using either psfig or 
%%%%      graphicx.  psfig is used by the code, but graphicx 
%%%%      commands are translated automatically, so in the above
%%%%      example the alternative code:
%%%%
%%%%          \centerline{\includegraphics[width=3in]{\figdir/decomp}}
%%%%          
%%%%      would produce identical results.  Automatic translation ONLY  
%%%%      takes place is a labellist is present, so if you use a .lab
%%%%      file then you MUST use the psfig syntax.
%%%%          
%%%%          
%%%%                            VERY IMPORTANT   
%%%%                            ==============
%%%%      
%%%%      The file extension MUST NOT be given.  The program will find
%%%%      the correct file (\figdir/decomp.eps or .ps or .pdf).
%%%%      
%%%%      READ THE BUGS below before using \includegraphics with pinlabel.
%%%%      
%%%%          
%%%%  old syntax: \setlabel is unchanged (but \mathsurround is set to 0pt) 
%%%%       \setlabel* is a new variant which sets \hair to 0pt (no 
%%%%       autospacing) and an optional manual adjustment may be added
%%%%       eg:
%%%%
%%%%           \setlabel<-2pt,-1pt>{a^b}{321}{33}{1}{1}
%%%%           \setlabel*<-2pt,-1pt>{a^b}{321}{33}{1}{1}
%%%%           \setlabel{a^b}{321}{33}{1}{1}
%%%%           \setlabel*{a^b}{321}{33}{1}{1}
%%%%       
%%%%       the first uses autospacing and adds a (-2pt,-1pt) manual
%%%%       adjustment;  the second uses just the manual adjustment,
%%%%       the third just autospacing and the fourth nothing.
%%%%
%%%%       old and new syntax may be mixed in a label list and given 
%%%%       either in a .lab file or inside \labellist ... \endlabellist
%%%%
%%%%    ***Users of geomsfig note the change to \mathsurround.  If you 
%%%%       do not use it, there will be no change in label positioning.
%%%%       If you do, labels may move a small amount horizontally.***
%%%%
%%%% 
%%%% !!!NBNB label is in horizontal mode in new syntax and math mode in old!!!
%%%% 
%%%%
%%%%  BUGS:  NO spaces are permitted in the file argument of \psfig
%%%%      Autotranslation of \includegraphics[]{} means that no
%%%%      spaces are permitted in the file argument to \includegraphics
%%%%      Eg  \includegraphics[width=4in]{ foo } will produce errors,
%%%%      use \includegraphics[width=4in]{foo}.  Spaces are permitted
%%%%      with other arguments.
%%%%          
%%%%      Many of the options in graphicx are not supported.  The     
%%%%      supported ones are:  width, height, scale, bbllx, bblly
%%%%      bburx, bbury and clip.  The syntax for clip is "clip=".
%%%%      Replace "keepaspectratio=true" by "proportional=".
%%%%      
%%%%      The command \reallyincludegraphics will force the use of
%%%%      graphicx (ie cancel autotranslation).  Since code will use 
%%%%      graphicx automatically if there is no labellist present, 
%%%%      \reallyincludegraphics will only be needed if a labellist 
%%%%      has already been given for a later figure.
%%%%     
%%%%      \graphicspath{} is not supported.  Use \figdir instead.
%%%%              
%%%%
%%%%     Automatic configuration for dvips and pdflatex is included 
%%%%     in this file.  No support is provided for other drivers.
%%%% 
%%%%     NB \psfig ouputs a vbox, which is not centred in latex' {center} 
%%%%     environment.  Either use \centerline{} or type \leavevmode
%%%%     before \psfig{..}.  The translator adds \leavevmode for 
%%%%     \includegraphics, which therefore centres correctly as usual
%%%%     in the {center} environment.
%%%%
%%%%  PLAIN TeX compatibility:  uses miniltx.tex and works with dvips 
%%%%     but NOT with pdftex.  For pdf output from plain TeX use dvips 
%%%%     followed by ps2pdf.                        
%%%%
%%%%  NEW FOR VERSION 1.2:  Thanks to Mark Petelier, you no longer
%%%%     need to convert a pdf figure to eps.  pinlabel now reads the
%%%%     BB from a pdf file if no ps or eps file is supplied.

\edef\atcatcode{\the\catcode`\@} \catcode`@=11
\def\@message#1{\immediate\write16{#1}}

\newif\ifoldlabels \oldlabelsfalse
\expandafter\ifx\csname @ifundefined\endcsname\relax 
\long\def\@ifundefined#1#2#3{\expandafter\ifx\csname
  #1\endcsname\relax#2\else#3\fi}

\def\@iden#1{#1}
%\newdimen\@tempdima
\alloc@1\dimen\dimendef\insc@unt\@tempdima
\def\@warning#1{\@message{Warning: #1.}}
\fi

%%% if not latex \input miniltx (for plain tex compatibility) 
\@ifundefined{RequirePackage}{\input miniltx}{\relax}

%%% make sure graphicx is loaded
\RequirePackage{graphicx}
\let\@includegraphics@\includegraphics %%% for auto translation of graphicx
\let\reallyincludegraphics\@includegraphics@  %%% to override translation

\@ifundefined{ps@init}{}{\endinput}

\@ifundefined{hyperactivelabels}{\let\hyperactivelabels\relax}{}

%%% in-line label list handling %%%
\long\def\labellist#1\endlabellist{\gdef\thelabellist{#1}}
\let\thelabellist\relax %%%% initialise

\newif\if@topspecials %false for Rokicki's dvips: \special is at bottom of box
                      % true for dvitps, dvi2ps

\newif\ifdvi\dvitrue
\@ifundefined{pdfoutput}{}{\ifnum\pdfoutput>0 \dvifalse\fi}
\ifdvi
%%% start of driver.chg
{\catcode`\p=12 \catcode`\t=12 \gdef\read@PT#1pt{#1}}
\def\sp@topt#1#2{\psfig@dimen=#2sp \if\psfig@dimen=0pt \psfig@dimen=1sp\fi
  \edef#1{\expandafter\read@PT \the\psfig@dimen}}
\def\sp@tobp#1#2{\psfig@dimen=#2sp \if\psfig@dimen=0pt \psfig@dimen=1sp\fi
  \expandafter\@tempdima\expandafter\read@PT \the\psfig@dimen bp
  \advance\psfig@dimen-.5 \@tempdima \multiply\psfig@dimen 2
  \edef#1{\expandafter\read@PT \the\psfig@dimen}}
\def\ps@init{}
\def\ps@begin{\sp@tobp\@tempa\@p@sbbllx \sp@tobp\@tempb\@p@sbblly
  \sp@tobp\@tempc\@p@sbburx \sp@tobp\@tempd\@p@sbbury
  \sp@tobp\@tempe{\@p@swidth0} \sp@tobp\@tempf{\@p@sheight0}
  \special{PSfile=\@p@sfile\space llx=\@tempa\space lly=\@tempb\space 
     urx=\@tempc\space ury=\@tempd\space rwi=\@tempe\space rhi=\@tempf}}
% rwi is the total width, in tenths of the units used for the
% other dimensions (this is dvips's brain damage)
\def\ps@prolog{}
\def\ps@clip{}                     %
\def\ps@include{}                  %
\def\ps@postlog{}                  %
\def\ps@end{}                      %
%%% end of driver.chg
\else
\@ifundefined{usepackage}{\@message{}
\@message {!!! pinlabel.sty cannot be used for direct pdf output except with latex !!!}
\@message {For pdf output from plain tex use dvips and ps2pdf}
\@message{}}{}
%%% start of gpdftex.chg
{\catcode`\p=12 \catcode`\t=12 \gdef\read@PT#1pt{#1}}
\def\sp@topt#1#2{\psfig@dimen=#2sp \if\psfig@dimen=0pt \psfig@dimen=1sp\fi
  \edef#1{\expandafter\read@PT \the\psfig@dimen}}
\def\sp@tobp#1#2{\psfig@dimen=#2sp \if\psfig@dimen=0pt \psfig@dimen=1sp\fi
  \expandafter\@tempdima\expandafter\read@PT \the\psfig@dimen bp
  \advance\psfig@dimen-.5 \@tempdima \multiply\psfig@dimen 2
  \edef#1{\expandafter\read@PT \the\psfig@dimen}}
\def\ps@init{}
\def\ps@begin{\sp@tobp\@tempa\@p@sbbllx \sp@tobp\@tempb\@p@sbblly
  \sp@tobp\@tempc\@p@sbburx \sp@tobp\@tempd\@p@sbbury
  \sp@tobp\@tempe\@p@swidth \sp@tobp\@tempf\@p@sheight%
\edef\foobar{[width=\@p@swidth sp,height=\@p@sheight sp]{\@p@dffile}}%
%,viewport=\@tempa\space\@tempb\space\@tempc\space\@tempd
\@message{\string\@includegraphics@\foobar}%
\rlap{\smash{\expandafter\@includegraphics@\foobar}}%
}
% rwi is the total width, in tenths of the units used for the
% other dimensions (this is dvips's brain damage)
\def\ps@prolog{}
\def\ps@clip{}                     %
\def\ps@include{}                  %
\def\ps@postlog{}                  %
\def\ps@end{}                      %
%%%% end of gpdftex.chg
\fi

%%%% graphicx translation
%%%% first set a flag to detect use of graphicx and initialise
%%%% the default is \relax (graphicx not used) any other value
%%%% means graphicx is used
\let\inc@graph@flag\relax 

%%%% redefine \includegraphics to mimic \psfig ONLY IF a labellist is present
\def\includegraphics{\ifx\thelabellist\relax\let\next\@includegraphicsnolist@%
\else\let\next\@includegraphics@list@\fi\next}

\let\@includegraphicsnolist@\reallyincludegraphics

\def\@includegraphics@list@{\def\inc@graph@flag{1}%
\@ifnextchar[{\includegraphicswithoptions}{\includegraphicsplain}}
\def\includegraphicswithoptions[#1]#2{\leavevmode\psfig{file=#2,#1}}
\def\includegraphicsplain#1{\leavevmode\psfig{file=#1}}


\newcount\psfc@a
\newcount\psfc@b
\newcount\psfc@c
\newcount\psfc@d
\newcount\psfc@e
\newcount\psfc@f
\newcount\psfc@g
\newcount\psfc@h
\newcount\psfc@i
\newcount\psfc@j
\newcount\psscale@count
\newtoks\psfigtoks@
% A dimension register for temporarily storing a dimension in
% \@pDimenToSpNumber.
\newdimen\psfig@dimen
%
%\newwrite\@unused
%\def\typeout#1{{\let\protect\string\immediate\write\@unused{#1}}}

% Identifying message is here.
% \typeout{psfig/tex 1.4.gcg / TeXPS}\fi
%
% @psdo control structure -- similar to Latex @for.
% I redefined these with different names so that psfig can
% be used with TeX as well as LaTeX, and so that it will not 
% be vunerable to future changes in LaTeX's internal
% control structure.
\def\@nnil{\@nil}
\def\@empty{}
\def\@psdonoop#1\@@#2#3{}
\def\@psdo#1:=#2\do#3{\edef\@psdotmp{#2}\ifx\@psdotmp\@empty \else
    \expandafter\@psdoloop#2,\@nil,\@nil\@@#1{#3}\fi}
\def\@psdoloop#1,#2,#3\@@#4#5{\def#4{#1}\ifx #4\@nnil \else
       #5\def#4{#2}\ifx #4\@nnil \else#5\@ipsdoloop #3\@@#4{#5}\fi\fi}
\def\@ipsdoloop#1,#2\@@#3#4{\def#3{#1}\ifx #3\@nnil 
       \let\@nextwhile=\@psdonoop \else
      #4\relax\let\@nextwhile=\@ipsdoloop\fi\@nextwhile#2\@@#3{#4}}
\def\@tpsdo#1:=#2\do#3{\xdef\@psdotmp{#2}\ifx\@psdotmp\@empty \else
    \@tpsdoloop#2\@nil\@nil\@@#1{#3}\fi}
\def\@tpsdoloop#1#2\@@#3#4{\def#3{#1}\ifx #3\@nnil 
       \let\@nextwhile=\@psdonoop \else
      #4\relax\let\@nextwhile=\@tpsdoloop\fi\@nextwhile#2\@@#3{#4}}
% 
\def\psdraft{%
  \def\@psdraft{0}
  %\typeout{draft level now is \@psdraft \space.}
}
\def\psfull{%
  \def\@psdraft{100}
  %\typeout{draft level now is \@psdraft \space.}
}
\psfull
\newif\if@prologfile
\newif\if@postlogfile
\newif\if@noisy
\def\pssilent{%
  \@noisyfalse
}
\def\psnoisy{%
  \@noisytrue
}
%\psnoisy
\pssilent
% These are for the option list: 
%  a specification of the form a = b maps to calling \@p@@sa{b}.
\newif\if@bbllx
\newif\if@bblly
\newif\if@bburx
\newif\if@bbury
\newif\if@height
\newif\if@width
\newif\if@rheight
\newif\if@rwidth
\newif\if@clip
\newif\if@proportional
\newif\if@scale
\newif\if@verbose
\def\@p@@sclip#1{\@cliptrue}
\def\@p@@sproportional#1{\@proportionaltrue}
\def\@p@@sfile#1{% 
  %\typeout{file is #1}
  \def\@filestem{#1}%
  \def\@p@dffile{#1.pdf}%
  \def\@labfile{#1.lab}% 
}
\let\@p@@sfigure\@p@@sfile
% \@pDimenToSpNumber
% ==================
% Convert a dimension into scaled points.
% #1: the name of macro which will expand to the dimension in
%     scaled points, without the unit 'sp' though, i.e. as a pure
%     integer.
% #2: the dimension (not a dimension register, use
%     \the if dimension is stored in a dimension register).
\def\@pDimenToSpNumber #1#2{% 
  \psfig@dimen = #2\relax
  \edef#1{\number\psfig@dimen}%
}
\def\@p@@sbbllx#1{% 
  %\typeout{bbllx is #1}
  \@bbllxtrue
  \@pDimenToSpNumber{\@p@sbbllx}{#1}% 
}
\def\@p@@sbblly#1{% 
  %\typeout{bblly is #1}
  \@bbllytrue
  \@pDimenToSpNumber{\@p@sbblly}{#1}% 
}
\def\@p@@sbburx#1{%
  %\typeout{bburx is #1}
  \@bburxtrue
  \@pDimenToSpNumber{\@p@sbburx}{#1}% 
}
\def\@p@@sbbury#1{%
  %\typeout{bbury is #1}
  \@bburytrue
  \@pDimenToSpNumber{\@p@sbbury}{#1}% 
}
\def\@p@@sheight#1{%
  \@heighttrue
  \@pDimenToSpNumber{\@p@sheight}{#1}% 
  %\typeout{Height is \@p@sheight}
}
\def\@p@@swidth#1{%
  %\typeout{Width is #1}
  \@widthtrue
  \@pDimenToSpNumber{\@p@swidth}{#1}% 
}
\def\@p@@srheight#1{%
  %\typeout{Reserved height is #1}
  \@rheighttrue
  \@pDimenToSpNumber{\@p@srheight}{#1}% 
}
\def\@p@@srwidth#1{%
  %\typeout{Reserved width is #1}
  \@rwidthtrue
  \@pDimenToSpNumber{\@p@srwidth}{#1}% 
}
\def\@p@@ssilent#1{% 
  \@verbosefalse
}
\def\@p@@sscale #1{% 
  \def\@p@scale{#1}%
  \@scaletrue
}

\def\@p@@sprolog#1{\@prologfiletrue\def\@prologfileval{#1}}
\def\@p@@spostlog#1{\@postlogfiletrue\def\@postlogfileval{#1}}
\def\@cs@name#1{\csname #1\endcsname}
\def\@setparms#1=#2,{\def\@tempa{#2}\ifx\@tempa\@empty
  \@warning{bad syntax (missing = or extra comma) in argument of \string\psfig}%
  \else\@@setparms#1=#2,\fi}
\def\@@setparms#1=#2=,{\@cs@name{@p@@s#1}{#2}}
%
% Initialize the defaults.
%
\def\ps@init@parms{%
  \@bbllxfalse \@bbllyfalse
  \@bburxfalse \@bburyfalse
  \@heightfalse \@widthfalse
  \@rheightfalse \@rwidthfalse
  \@scalefalse
  \def\@p@sbbllx{}\def\@p@sbblly{}%
  \def\@p@sbburx{}\def\@p@sbbury{}%
  \def\@p@sheight{}\def\@p@swidth{}%
  \def\@p@srheight{}\def\@p@srwidth{}%
  \def\@p@sfile{}%
  \def\@labfile{}%
  \def\@p@scost{10}%
  \def\@sc{}%
  \@prologfiletrue
  \@postlogfilefalse
  \@clipfalse
  \@proportionalfalse
  \if@noisy
    \@verbosetrue
  \else
    \@verbosefalse
  \fi
}

%%%% space bug fixes 
\expandafter\let\csname @p@@s scale \endcsname\@p@@sscale
\expandafter\let\csname @p@@sscale \endcsname\@p@@sscale
\expandafter\let\csname @p@@s scale\endcsname\@p@@sscale

\expandafter\let\csname @p@@s file \endcsname\@p@@sfile
\expandafter\let\csname @p@@sfile \endcsname\@p@@sfile
\expandafter\let\csname @p@@s file\endcsname\@p@@sfile

\expandafter\let\csname @p@@s width \endcsname\@p@@swidth
\expandafter\let\csname @p@@swidth \endcsname\@p@@swidth
\expandafter\let\csname @p@@s width\endcsname\@p@@swidth

\expandafter\let\csname @p@@s rwidth \endcsname\@p@@srwidth
\expandafter\let\csname @p@@srwidth \endcsname\@p@@srwidth
\expandafter\let\csname @p@@s rwidth\endcsname\@p@@srwidth

\expandafter\let\csname @p@@s height \endcsname\@p@@sheight
\expandafter\let\csname @p@@sheight \endcsname\@p@@sheight
\expandafter\let\csname @p@@s height\endcsname\@p@@sheight

\expandafter\let\csname @p@@s rheight \endcsname\@p@@srheight
\expandafter\let\csname @p@@srheight \endcsname\@p@@srheight
\expandafter\let\csname @p@@s rheight\endcsname\@p@@srheight

\expandafter\let\csname @p@@s bbllx \endcsname\@p@@sbbllx
\expandafter\let\csname @p@@sbbllx \endcsname\@p@@sbbllx
\expandafter\let\csname @p@@s bbllx\endcsname\@p@@sbbllx

\expandafter\let\csname @p@@s bblly \endcsname\@p@@sbblly
\expandafter\let\csname @p@@sbblly \endcsname\@p@@sbblly
\expandafter\let\csname @p@@s bblly\endcsname\@p@@sbblly

\expandafter\let\csname @p@@s bburx \endcsname\@p@@sbburx
\expandafter\let\csname @p@@sbburx \endcsname\@p@@sbburx
\expandafter\let\csname @p@@s bburx\endcsname\@p@@sbburx

\expandafter\let\csname @p@@s clip \endcsname\@p@@sclip
\expandafter\let\csname @p@@sclip \endcsname\@p@@sclip
\expandafter\let\csname @p@@s clip\endcsname\@p@@sclip

\expandafter\let\csname @p@@s proportional \endcsname\@p@@sproportional
\expandafter\let\csname @p@@sproportional \endcsname\@p@@sproportional
\expandafter\let\csname @p@@s proportional\endcsname\@p@@sproportional

%
% Go through the options setting things up.
%
\def\parse@ps@parms#1{%
   \@psdo\@psfiga:=#1\do
     {\expandafter\@setparms\@psfiga=,}% 
}

\newif\ifno@file
\newif\ifno@psfile
\newif\ifno@bb
\newif\ifnot@eof
\newif\if@bbmatch
\newread\ps@stream
\newread\lab@stream
\newcount\@linecount
\newcount\maxheaderlines
\maxheaderlines=100

%
% Scan header of file, looking for ``BoundingBox'' line
%
\def\scan@header{%
  \openin\lab@stream=\@labfile
  \openin\ps@stream=\@filestem.ps
  \ifeof\ps@stream
    \relax\closein\ps@stream
    \openin\ps@stream=\@filestem.eps
    \ifeof\ps@stream
      \relax\closein\ps@stream\no@psfiletrue
      \openin\ps@stream=\@filestem.pdf
      \ifeof\ps@stream
         \relax %needed here so the \@warning won't cause trouble
         \@warning{cannot open \@filestem.ps or .eps or .pdf}
         \closein\ps@stream      
         \no@filetrue
         \else
         \edef\@p@sfile{\@filestem.pdf}
         \relax\closein\ps@stream      
         \ifno@bb
%
%  Next five lines of code supplied by Mark Petelier
%  
%  Read BB from pdf file:
%
         \pdfximage cropbox {\@filestem.pdf}
         \@p@@sbbllx{\pdfximagebbox\pdflastximage 1}
         \@p@@sbblly{\pdfximagebbox\pdflastximage 2}
         \@p@@sbburx{\pdfximagebbox\pdflastximage 3}
         \@p@@sbbury{\pdfximagebbox\pdflastximage 4}
         \no@bbfalse
         \if@bbllx \else \no@bbtrue \fi
         \if@bblly \else \no@bbtrue \fi
         \if@bburx \else \no@bbtrue \fi
         \if@bbury \else \no@bbtrue \fi
      \fi\fi 
      \else
      \relax
      \edef\@p@sfile{\@filestem.eps}
    \fi 
  \else
    \relax
    \edef\@p@sfile{\@filestem.ps}
  \fi
  \ifno@psfile\else
    \not@eoftrue
    \ifno@bb \@bbmatchfalse \else \@bbmatchtrue \fi
    \catcode`\%=12
    \catcode`\:=12 % in case punctuation is active (e.g., under french.sty)
    \@linecount=\maxheaderlines
    \loop
      \read\ps@stream to \line@in
      \global\psfigtoks@=\expandafter{\line@in}
      \ifeof\ps@stream \not@eoffalse \fi
      %\typeout{ looking at :: \the\psfigtoks@ }
      \if@bbmatch \else \@bbtest{\psfigtoks@} \fi
      \if@bbmatch \not@eoffalse \fi 
      \advance\@linecount-1
      \ifnum\@linecount=0 \not@eoffalse \fi
    \ifnot@eof \repeat
  \fi
  \catcode`\%=14
}  

% '% ' becomes a regular character for a very short time.
{ 
  \catcode`\%=12
  \catcode`\:=12
  \gdef\@bbtest#1{\expandafter\@bb@\the#1%%BoundingBox:\@bbtest\@bb@}
  \global\long\def\@bb@#1%%BoundingBox:#2#3\@bb@{\ifx\@bbtest#2
    \else\@bbmatchtrue\expandafter\bb@cull\the\psfigtoks@\fi}
}

\def\bb@cull#1:{\expandafter\bb@@cull\@iden}
\long\def\bb@@cull#1 #2 #3 #4 {%
  \@pDimenToSpNumber{\@p@sbbllx}{#1bp}%
  \@pDimenToSpNumber{\@p@sbblly}{#2bp}%
  \@pDimenToSpNumber{\@p@sbburx}{#3bp}%
  \@pDimenToSpNumber{\@p@sbbury}{#4bp}%
  \no@bbfalse
}

% Compute \@bbw and \@bbh, the width and height of the
% bounding box.
\def\compute@bb{%
  \no@bbfalse
  \if@bbllx \else \no@bbtrue \fi
  \if@bblly \else \no@bbtrue \fi
  \if@bburx \else \no@bbtrue \fi
  \if@bbury \else \no@bbtrue \fi
  \scan@header 
  \ifno@file
  \else
    \ifno@bb
      \@warning{no bounding box found in \@p@sfile}
      \no@filetrue
    \else
  % Now compute the size of the bounding box.
      \psfc@c=\@p@sbburx
      \psfc@b=\@p@sbbury
      \advance\psfc@c by -\@p@sbbllx
      \advance\psfc@b by -\@p@sbblly
      \edef\@bbw{\number\psfc@c}
      \edef\@bbh{\number\psfc@b}
      %\typeout{\string\compute@bb: bbh = \@bbh, bbw = \@bbw}
    \fi
  \fi
}

%
% \in@hundreds performs #1 * (#2 / #3) correct to the hundreds,
%    then leaves the result in \@result.
%
% note: #3 should be a big number, or a multiple of 10.
%
\def\in@hundreds #1#2#3{% 
  \psfc@g=#2
  \psfc@d=#3
  \divide\psfc@d 10
  \psfc@a=\psfc@g  % First two digits #2/#3.
  \divide\psfc@a by \psfc@d
  \psfc@f=\psfc@a
  \multiply\psfc@f by \psfc@d
  \advance\psfc@g by -\psfc@f
  \multiply\psfc@g by 10
  \psfc@f=\psfc@g  % Third digit of #2/#3.
  \divide\psfc@f by \psfc@d
  \psfc@j=\psfc@f
  \multiply\psfc@j by \psfc@d
  \advance\psfc@g by -\psfc@j
  \multiply\psfc@g by 10
  \psfc@j=\psfc@g  % Third digit.
  \divide\psfc@j by \psfc@d
  \psfc@h=#1\psfc@i=0
  \psfc@e=\psfc@h
  \multiply\psfc@e by \psfc@a
  \advance\psfc@i by \psfc@e
  \psfc@e=\psfc@h
  \divide\psfc@e by 10
  \multiply\psfc@e by \psfc@f
  \advance\psfc@i by \psfc@e
  %
  \psfc@e=\psfc@h
  \divide\psfc@e by 100
  \multiply\psfc@e by \psfc@j
  \advance\psfc@i by \psfc@e
  \divide\psfc@i 10
  %
  \edef\@result{\number\psfc@i}
}
% Scale a value #1 by the current scaling factor and reassign the new
% scaled value.
\def\@ScaleInHundreds #1{% 
  \in@hundreds{#1}{\@p@scale}{100}%
  \edef#1{\@result}% 
}
% 
%
% Compute width from height.
\def\compute@wfromh{%
  % computing : width = height * (bbw / bbh)
  \in@hundreds{\@p@sheight}{\@bbw}{\@bbh}%
  %\typeout{ \@p@sheight * \@bbw / \@bbh, = \@result }
  \edef\@p@swidth{\@result}%
  %\typeout{w from h: width is \@p@swidth}%
}
%
% Compute height from width.
%
\def\compute@hfromw{%
  % computing : height = width * (bbh / bbw)
  \in@hundreds{\@p@swidth}{\@bbh}{\@bbw}%
  %\typeout{ \@p@swidth * \@bbh / \@bbw = \@result }
  \edef\@p@sheight{\@result}%
  %\typeout{h from w : height is \@p@sheight}%
}
%
% Compute height and width when both are given and proportionality
% must be preserved.
%
\def\compute@minhw{%
  \in@hundreds{\@p@swidth}{\@bbh}{\@bbw}%
  \ifnum\@p@sheight<\@result
    \in@hundreds{\@p@sheight}{\@bbw}{\@bbh}%
    \edef\@p@swidth{\@result}%
  \else
    \edef\@p@sheight{\@result}%
  \fi
}
%
% Compute height and width, i.e. \@p@sheight and \@p@swidth.
%
\def\compute@handw{%
  % If height is given.
  \if@height 
    % If width is given
    \if@width
      \if@proportional
        \compute@minhw
      \fi
    \else
      % Height, no width: compute width.
      \compute@wfromh
    \fi
  \else 
    % No height.
    \if@width
      % Width is given, no height though: compute it.
      \compute@hfromw
    \else
      % Neither width no height is give.
      \edef\@p@sheight{\@bbh}
      \edef\@p@swidth{\@bbw}
    \fi
  \fi
}
% Compute the amount of space to reserve. Unless defined
% using rheight and rwidth when \psfig is called, these values
% default to \@p@sheight and \@p@swidth.
\def\compute@resv{%
  \if@rheight \else \edef\@p@srheight{\@p@sheight} \fi
  \if@rwidth \else \edef\@p@srwidth{\@p@swidth} \fi
}
%
%
% \psfig
% ======
% usage: \psfig{file=, height=, width=, bbllx=, bblly=, bburx=, bbury=,
%      rheight=, rwidth=, clip=, scale=, proportional=}
%
% "clip=" and "proportional=" are switches and take no value, 
% but the `=' must be present.
%
\def\partest{\par}
\def\psfig#1{% 
  \vbox {%
    \offinterlineskip
    \ps@init@parms
    \parse@ps@parms{#1}%
    % Compute any missing sizes.
    \compute@bb
                \ifno@file\vbox{\hbox{\footnotesize{\tt\@filestem.\{ps,eps,pdf\}}
                    not found (or no BBox)}}%
                \else
    \compute@handw
    \compute@resv
    \if@scale
      \ifx\inc@graph@flag\relax\else  %% \graphicx syntax used so
          \psfig@dimen=100sp          %% multiply scale by 100
          \psfig@dimen=\@p@scale\psfig@dimen
          \def\@p@scale{\number\psfig@dimen}
          \let\inc@graph@flag\relax   %% reset 
      \fi
      %\if@verbose \typeout{psfig: scaling by \@p@scale}\fi
      %\if@verbose \typeout{psfig: scaling by \@p@scale}\fi
      % We now scale the width and height as reported to the PS printer.
      \@ScaleInHundreds{\@p@swidth}% 
      \@ScaleInHundreds{\@p@sheight}% 
      \@ScaleInHundreds{\@p@srwidth}% 
      \@ScaleInHundreds{\@p@srheight}% 
    \fi
    %
    \ifnum\@p@scost<\@psdraft
      %\if@verbose \typeout{psfig: including \@p@sfile \space}\fi
      \if@topspecials\do@specials\fi
      % Create a vbox to reserve the proper amount of space for the figure.
      \vbox to \@p@srheight sp{%
        \hbox to \@p@srwidth sp{}%
        \vss
      }%
      \if@topspecials\else\do@specials\fi
      \ifx\thelabellist\relax   %%% no labellist so look for .lab file
        \ifeof\lab@stream
        \else{%
        \hyperactivelabels
        \not@eoftrue
        \loop
          \read\lab@stream to \line@in \ifx\line@in\partest\else\line@in\fi
          \ifeof\lab@stream \not@eoffalse \fi
        \ifnot@eof \repeat
      }\fi
      \else
        \hyperactivelabels\thelabellist      %%% use labellist and
        \global\let\thelabellist\relax       %%% reset for next figure
        \ifeof\lab@stream 
        \else{
	  \@message{}
	  \@message{I have found both a labellist AND a .lab file for \@p@sfile.}
	  \@message{I am using the labellist.}
	  \@message{If this is not what you want, then edit out the labellist.}
	  \@message{}
	 }\fi
       \fi
    \else
      % Draft mode: reserve the space for the figure and print the path name.
      \vbox to \@p@srheight sp{%
        \hbox to \@p@srwidth sp{%
          \if@verbose
            \@p@sfile
          \fi
        }%
        \vss
      }%
    \fi
  \fi
  }%
}

\def\do@specials{\ps@init\ps@begin
  \if@clip 
     %\if@verbose \typeout{(clip)} \fi 
    \ps@clip \fi
  \if@prologfile \ps@prolog \fi \ps@include \if@postlogfile \ps@postlog \fi
  \ps@end}

\newbox\label@box
\newdimen\x@lab \newdimen\y@lab
\newdimen\x@aux \newdimen\y@aux
\newdimen\hair\hair=3pt

%%%%% version without math mode, with \mathsurround set to 0pt 
%%%%%             and final manual adjustment <#6,#7>
\def\@setlabel@#1#2#3#4#5#6#7{%
  \setbox\label@box\hbox{\mathsurround 0pt\ignorespaces#1}%
  \x@lab.5\wd\label@box \x@lab#4\x@lab
  \y@lab.5\ht\label@box\advance\y@lab.5\dp\label@box \y@lab#5\y@lab 
% rotate lab clockwise by 22.5 degrees to get aux
  \x@aux.92388\x@lab \advance\x@aux.38268\y@lab
  \y@aux-.38268\x@lab \advance\y@aux.92388\y@lab
% choose 
  \ifdim\x@aux>0pt
    \ifdim\y@aux>0pt
      \ifdim\x@aux>\y@aux\advance\x@lab.7071\hair\advance\y@lab.7071\hair
      \else\advance\y@lab\hair\fi
    \else
      \ifdim\x@aux>-\y@aux\advance\x@lab\hair
      \else\advance\x@lab.7071\hair\advance\y@lab-.7071\hair\fi
    \fi
  \else
    \ifdim\y@aux>0pt
      \ifdim\x@aux>-\y@aux\advance\x@lab-.7071\hair\advance\y@lab.7071\hair
      \else\advance\x@lab-\hair\fi
    \else
      \ifdim\x@aux>\y@aux\advance\y@lab-\hair
      \else
        \ifdim\x@aux<0pt 
           \advance\x@lab-.7071\hair\advance\y@lab-.7071\hair\fi
      \fi
    \fi
  \fi
  \advance\x@lab.5\wd\label@box
  \advance\y@lab.5\ht\label@box\advance\y@lab.5\dp\label@box
  \x@aux=#2bp \ifoldlabels \else \advance\x@aux by -\@p@sbbllx sp \fi
  \y@aux=#3bp \ifoldlabels \else \advance\y@aux by -\@p@sbblly sp \fi
  \in@hundreds{\x@aux}{\@p@swidth}{\@bbw}
  \edef\@xpos{\@result}
  \in@hundreds{\y@aux}{\@p@sheight}{\@bbh}
  \edef\@ypos{\@result}
  \vbox to 0pt{%
    \vss\hbox to\@p@srwidth sp{\hskip \@xpos sp \hskip-\x@lab \hskip #6
    \box\label@box\hss}\vskip \@ypos sp \vskip-\y@lab \vskip #7}}


%%%% old syntax: \setlabel and variant \setlabel* (\hair set 0pt) 
%%%%             both start in math mode for back-compatibility:
\def\setlabel{\@ifnextchar*{\setlabel@nohair}{\setlabel@hair}}

%%%% manual adjustment added?
\def\setlabel@nohair*%
{\@ifnextchar<{\setlabel@nohair@adj}{\setlabel@nohair@noadj}}
\def\setlabel@hair%
{\@ifnextchar<{\setlabel@hair@adj}{\setlabel@hair@noadj}}

\def\setlabel@nohair@noadj#1#2#3#4#5%
{{\hair 0pt\@setlabel@{$#1$}{#2}{#3}{#4}{#5}{0pt}{0pt}}}
\def\setlabel@nohair@adj<#1,#2>#3#4#5#6#7%
{{\hair 0pt\@setlabel@{$#3$}{#4}{#5}{#6}{#7}{#1}{#2}}}

\def\setlabel@hair@noadj#1#2#3#4#5%
{\@setlabel@{$#1$}{#2}{#3}{#4}{#5}{0pt}{0pt}}
\def\setlabel@hair@adj<#1,#2>#3#4#5#6#7%
{\@setlabel@{$#3$}{#4}{#5}{#6}{#7}{#1}{#2}}


%%% \pinlabel macro starts here

%%% set up two flags for killing autospacing and using baseline
%%% and initialise: 
%%% \relax is default ie \hair used but baseline not used
%%% any other value means \hair not used but baseline used
\let\hair@flag\relax\let\baseline@flag\relax  

%%% define four control sequences to carry the auxiliary information
%%% and set to default values
\def\@labxpos@{0}\def\@labypos@{0}%
\def\@xadj@{0pt}\def\@yadj@{0pt}

%%%% endgame
\def\finally@pinlabel #1 {\@ifnextchar a%
{\finally@pinlabel@ {#1} }{\@message{}%
\@message{There is something wrong with your syntax for label #1;}
\@message{you must finish with " at XXX YYY " : the "at" and spaces are important!}
\@message{I'm going to try to ignore this label: don't blame me if there are some}
\@message{funny numbers in your diagram and later labels are out-of-position.}
\@message{}}}

\def\finally@pinlabel@ #1 at #2 #3 {%
\ifx\hair@flag\relax%
\@setlabel@{\ifx\baseline@flag\relax\the@label\else\smash{\the@label}\fi}%
{#2}{#3}{\@labxpos@}{\@labypos@}{\@xadj@}{\@yadj@}%   
\else 
{\hair 0pt \@setlabel@{\ifx\baseline@flag\relax\the@label\else\smash{\the@label}\fi}%
{#2}{#3}{\@labxpos@}{\@labypos@}{\@xadj@}{\@yadj@}}
\fi
%%%% don't forget to reset the flags etc to default values
\let\hair@flag\relax\let\baseline@flag\relax%
\def\@labxpos@{0}\def\@labypos@{0}%
\def\@xadj@{0pt}\def\@yadj@{0pt}}

%%%% start to parse the argument
%%%% is this a starred form or not?
\def\pinlabel{\@ifnextchar*%
{\pin@nohair}{\@pinlabel@}}
\def\pin@nohair* #1 {\def\hair@flag{0}\@pinlabel@ {#1} }

%%%% store the label for safety then
%%%% is there any label position information?
\def\@pinlabel@ #1 {\def\the@label{#1}\@ifnextchar a%
{\finally@pinlabel {#1} }{\@pinlabel@@ {#1} }}  

%%%% are we using "by" or [ or going directly to <..,..>
\def\@pinlabel@@ #1 {\@ifnextchar [%
{\pin@by@letters {#1} }{\@@pinlabel@@ {#1} }}

\def\@@pinlabel@@ #1 {\@ifnextchar b
{\pin@by@numbers {#1} }{\@@pinlabel@@@ {#1} }}

\def\@@pinlabel@@@ #1 {\@ifnextchar <%
{\pin@with@adj {#1} }{\@message{}%
\@message{I don't understand your positioning information for label #1 and shall}
\@message{ignore it; or perhaps your label has a space and needs braces.}
\finally@pinlabel {#1} }}

%%%% pin@with@adj recycles from the top (to allow <Xpt,Ypt> to come first)
\def\pin@with@adj #1  <#2,#3> {%
\def\@xadj@{#2}\def\@yadj@{#3}
\@pinlabel@ {#1} }

%%%% we are using letters, is there adjustment?
\def\pin@by@letters #1 [#2] {\@ifnextchar <%
{\pin@by@letters@with@adj {#1} [#2] }{\pin@by@letters@no@adj {#1} [#2] }}

%%%% we are using numbers, is there adjustment?
\def\pin@by@numbers #1 by #2 #3 {\@ifnextchar <%
{\pin@by@numbers@with@adj {#1} by #2 #3 }{\pin@by@numbers@no@adj {#1} by #2 #3 }}

\def\pin@by@numbers@with@adj #1 by #2 #3 <#4,#5> at #6 #7{%
\def\@labxpos@{#2}\def\@labypos@{#3}%
\def\@xadj@{#4}\def\@yadj@{#5}
\finally@pinlabel {#1} at #6 #7}

\def\pin@by@numbers@no@adj #1 by #2 #3 at #4 #5{%
\def\@labxpos@{#2}\def\@labypos@{#3}%
\def\@xadj@{0pt}\def\@yadj@{0pt}
\finally@pinlabel {#1} at #4 #5}

%%% read the letter pin positions to a control sequence
\def\pin@by@letters@no@adj #1 [#2] {%
\expandafter\ifx\csname position@#2\endcsname\relax
\@message{}
\@message{Unknown position code [#2]; I shall ignore it.}
\@message{}\else
\csname position@#2\endcsname\fi
\finally@pinlabel {#1} }

\def\pin@by@letters@with@adj #1 [#2] <#3,#4> {%
\expandafter\ifx\csname position@#2\endcsname\relax
\@message{}
\@message{Unknown position code [#2]; I shall ignore it.}
\@message{}\else
\csname position@#2\endcsname\fi
\def\@xadj@{#3}\def\@yadj@{#4}
\finally@pinlabel {#1} }


%%%% final task: parse the letter pin positions
\def\position@t{\def\@labxpos@{0}\def\@labypos@{1}}
\def\position@b{\def\@labxpos@{0}\def\@labypos@{-1}}
\def\position@l{\square@left\def\@labxpos@{-1}\def\@labypos@{0}}
\def\position@r{\square@right\def\@labxpos@{1}\def\@labypos@{0}}
\def\position@B{\def\baseline@flag{1}\def\@labxpos@{0}\def\@labypos@{0}}
\def\position@rt{\square@right\def\@labxpos@{1}\def\@labypos@{1}}
\def\position@tr{\square@right\def\@labxpos@{1}\def\@labypos@{1}}
\def\position@br{\square@right\def\@labxpos@{1}\def\@labypos@{-1}}
\def\position@rb{\square@right\def\@labxpos@{1}\def\@labypos@{-1}}
\def\position@lt{\square@left\def\@labxpos@{-1}\def\@labypos@{1}}
\def\position@tl{\square@left\def\@labxpos@{-1}\def\@labypos@{1}}
\def\position@bl{\square@left\def\@labxpos@{-1}\def\@labypos@{-1}}
\def\position@lb{\square@left\def\@labxpos@{-1}\def\@labypos@{-1}}
\def\position@lB{\square@left\def\baseline@flag{1}%
\def\@labxpos@{-1}\def\@labypos@{0}}
\def\position@Bl{\square@left\def\baseline@flag{1}%
\def\@labxpos@{-1}\def\@labypos@{0}}
\def\position@rB{\square@right\def\baseline@flag{1}%
\def\@labxpos@{1}\def\@labypos@{0}}
\def\position@Br{\square@right\def\baseline@flag{1}%
\def\@labxpos@{1}\def\@labypos@{0}}

%%%% \square@left and \square@right are hacks to force diagonal
%%%% autospacing for the corner letter pin positions

\def\square@left{%
\setbox\label@box\hbox{\mathsurround 0pt\ignorespaces\the@label}%
\y@lab\ht\label@box\advance\y@lab\dp\label@box\let\old@label\the@label
\def\the@label{\hbox to \y@lab{\old@label\hss}}}

\def\square@right{%
\setbox\label@box\hbox{\mathsurround 0pt\ignorespaces\the@label}%
\y@lab\ht\label@box\advance\y@lab\dp\label@box\let\old@label\the@label
\def\the@label{\hbox to \y@lab{\hss \old@label}}}

%%%% end of \pinlabel macro

\catcode`@=\atcatcode

\endinput

%%%%% History:  Version 1.1 released 25 March 2006
%%%%% 28/Mar/06: bugfixes and code to detect mathematica/illustrator deleted
%%%%%  5/Apr/06: bugfix and extra utility: <Xpt,Ypt> can come first
%%%%% 20/Apr/06: \includegraphics uses graphicx if no labellist (Naom)
%%%%%  1/May/06: bugfix to \includegraphics code 
%%%%% 23/Oct/06: LPPL license added (for CTAN)
%%%%%  4/Nov/11: Version 1.2: Mark Petelier's code added to read BB from pdf file


